Injection rate of cylinder lubrication oil in large two-stroke marine diesel engines using a common rail lubrication system

This paper investigates a common rail cylinder lubrication system for large two-stroke marine diesel engines using electronically controlled injectors. The system is studied using the Bosch rate of injection measurement technique The common rail injector has a buildup of mass flow of approximately 1 ms as the injector opens until the nozzle is choked from cavitation. Using a highly viscous fluid, the Bosch rate of injection method is able to predict the injected amount with an error of 5% or lower for nearly the entire tested delivery range of 2 mg to 21 mg. Lubrication of cylinder liners and piston rings is a crucial parameter in operating a two-stoke marine diesel engine efficiently. Both over and under lubrication is harmful for the engine, so the ability to accurately dose the cylinder oil is very important. A mass flow build up time of 1 ms promises high accuracy of dosage even down to 2.5 mg per injection. This paves the way for injecting the oil where and when it is needed, which in turn will improve engine performance and lower harmful emissions.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

